Teaching a Machine to Read Maps with Deep Reinforcement Learning

The ability to use a 2D map to navigate a complex 3D environment is quite remarkable, and even difficult for many humans. Localization and navigation is also an important problem in domains such as robotics, and has recently become a focus of the deep reinforcement learning community. In this paper we teach a reinforcement learning agent to read a map in order to find the shortest way out of a random maze it has never seen before. Our system combines several state-of-the-art methods such as A3C and incorporates novel elements such as a recurrent localization cell. Our agent learns to localize itself based on 3D first person images and an approximate orientation angle. The agent generalizes well to bigger mazes, showing that it learned useful localization and navigation capabilities.

==> results/averages.csv <==
5 51.23
7 104.89
9 144.31
11 272.373737374
13 322.909090909
15 490.346938776
17 543.741935484
19 613.247311828
21 901.230769231


==> results/averages_without_turning.csv <==
5 18.08
7 49.39
9 59.56
11 115.464646465
13 116.757575758
15 174.183673469
17 192.892473118
19 210.860215054
21 298.120879121

==> results/opt_averages.csv <==
5 33.9
7 55.26
9 76.25
11 97.16
13 110.79
15 127.85
17 140.38
19 156.03
21 200.43

==> results/opt_averages_without_turning.csv <==
5 17.43
7 38.72
9 57.74
11 78.16
13 92.16
15 108.23
17 121.58
19 136.11
21 179.22

==> results/steps.csv <==
5.000000000000000000e+00 6.600000000000000000e+01
5.000000000000000000e+00 1.610000000000000000e+02
5.000000000000000000e+00 6.300000000000000000e+01
5.000000000000000000e+00 5.000000000000000000e+01
5.000000000000000000e+00 2.500000000000000000e+01
5.000000000000000000e+00 5.800000000000000000e+01
5.000000000000000000e+00 3.100000000000000000e+01
5.000000000000000000e+00 5.600000000000000000e+01
5.000000000000000000e+00 1.190000000000000000e+02
5.000000000000000000e+00 3.800000000000000000e+01
5.000000000000000000e+00 2.700000000000000000e+01
5.000000000000000000e+00 3.600000000000000000e+01
5.000000000000000000e+00 3.200000000000000000e+01
5.000000000000000000e+00 1.500000000000000000e+01
5.000000000000000000e+00 2.400000000000000000e+01
5.000000000000000000e+00 1.200000000000000000e+02
5.000000000000000000e+00 1.510000000000000000e+02
5.000000000000000000e+00 2.900000000000000000e+01
5.000000000000000000e+00 8.700000000000000000e+01
5.000000000000000000e+00 5.900000000000000000e+01
5.000000000000000000e+00 1.600000000000000000e+01
5.000000000000000000e+00 2.100000000000000000e+01
5.000000000000000000e+00 4.400000000000000000e+01
5.000000000000000000e+00 1.400000000000000000e+01
5.000000000000000000e+00 1.500000000000000000e+01
5.000000000000000000e+00 1.520000000000000000e+02
5.000000000000000000e+00 3.300000000000000000e+01
5.000000000000000000e+00 7.300000000000000000e+01
5.000000000000000000e+00 1.300000000000000000e+01
5.000000000000000000e+00 6.500000000000000000e+01
5.000000000000000000e+00 1.400000000000000000e+01
5.000000000000000000e+00 2.500000000000000000e+01
5.000000000000000000e+00 5.300000000000000000e+01
5.000000000000000000e+00 2.000000000000000000e+02
5.000000000000000000e+00 8.000000000000000000e+01
5.000000000000000000e+00 3.600000000000000000e+01
5.000000000000000000e+00 3.900000000000000000e+01
5.000000000000000000e+00 1.180000000000000000e+02
5.000000000000000000e+00 6.800000000000000000e+01
5.000000000000000000e+00 3.100000000000000000e+01
5.000000000000000000e+00 6.000000000000000000e+01
5.000000000000000000e+00 3.400000000000000000e+01
5.000000000000000000e+00 1.900000000000000000e+01
5.000000000000000000e+00 5.400000000000000000e+01
5.000000000000000000e+00 1.400000000000000000e+01
5.000000000000000000e+00 1.060000000000000000e+02
5.000000000000000000e+00 4.800000000000000000e+01
5.000000000000000000e+00 3.000000000000000000e+01
5.000000000000000000e+00 5.300000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+01
5.000000000000000000e+00 8.100000000000000000e+01
5.000000000000000000e+00 3.500000000000000000e+01
5.000000000000000000e+00 2.900000000000000000e+01
5.000000000000000000e+00 1.300000000000000000e+01
5.000000000000000000e+00 4.000000000000000000e+01
5.000000000000000000e+00 2.600000000000000000e+01
5.000000000000000000e+00 1.200000000000000000e+01
5.000000000000000000e+00 7.300000000000000000e+01
5.000000000000000000e+00 5.900000000000000000e+01
5.000000000000000000e+00 4.900000000000000000e+01
5.000000000000000000e+00 1.500000000000000000e+01
5.000000000000000000e+00 2.900000000000000000e+01
5.000000000000000000e+00 5.800000000000000000e+01
5.000000000000000000e+00 4.000000000000000000e+01
5.000000000000000000e+00 4.700000000000000000e+01
5.000000000000000000e+00 4.000000000000000000e+01
5.000000000000000000e+00 2.550000000000000000e+02
5.000000000000000000e+00 3.400000000000000000e+01
5.000000000000000000e+00 5.300000000000000000e+01
5.000000000000000000e+00 1.200000000000000000e+01
5.000000000000000000e+00 6.000000000000000000e+01
5.000000000000000000e+00 1.900000000000000000e+01
5.000000000000000000e+00 4.700000000000000000e+01
5.000000000000000000e+00 2.500000000000000000e+01
5.000000000000000000e+00 1.600000000000000000e+01
5.000000000000000000e+00 2.700000000000000000e+01
5.000000000000000000e+00 3.600000000000000000e+01
5.000000000000000000e+00 1.290000000000000000e+02
5.000000000000000000e+00 4.100000000000000000e+01
5.000000000000000000e+00 5.200000000000000000e+01
5.000000000000000000e+00 2.500000000000000000e+01
5.000000000000000000e+00 1.800000000000000000e+01
5.000000000000000000e+00 7.000000000000000000e+01
5.000000000000000000e+00 4.400000000000000000e+01
5.000000000000000000e+00 1.500000000000000000e+01
5.000000000000000000e+00 1.280000000000000000e+02
5.000000000000000000e+00 4.700000000000000000e+01
5.000000000000000000e+00 4.600000000000000000e+01
5.000000000000000000e+00 1.600000000000000000e+01
5.000000000000000000e+00 3.800000000000000000e+01
5.000000000000000000e+00 2.300000000000000000e+01
5.000000000000000000e+00 6.400000000000000000e+01
5.000000000000000000e+00 5.000000000000000000e+01
5.000000000000000000e+00 5.500000000000000000e+01
5.000000000000000000e+00 6.600000000000000000e+01
5.000000000000000000e+00 4.200000000000000000e+01
5.000000000000000000e+00 2.800000000000000000e+01
5.000000000000000000e+00 3.700000000000000000e+01
5.000000000000000000e+00 4.900000000000000000e+01
5.000000000000000000e+00 2.500000000000000000e+01
7.000000000000000000e+00 7.200000000000000000e+01
7.000000000000000000e+00 6.700000000000000000e+01
7.000000000000000000e+00 6.700000000000000000e+01
7.000000000000000000e+00 6.600000000000000000e+01
7.000000000000000000e+00 3.270000000000000000e+02
7.000000000000000000e+00 9.400000000000000000e+01
7.000000000000000000e+00 3.100000000000000000e+01
7.000000000000000000e+00 1.120000000000000000e+02
7.000000000000000000e+00 4.700000000000000000e+01
7.000000000000000000e+00 4.700000000000000000e+01
7.000000000000000000e+00 1.270000000000000000e+02
7.000000000000000000e+00 8.100000000000000000e+01
7.000000000000000000e+00 5.000000000000000000e+01
7.000000000000000000e+00 7.400000000000000000e+01
7.000000000000000000e+00 1.420000000000000000e+02
7.000000000000000000e+00 9.100000000000000000e+01
7.000000000000000000e+00 8.600000000000000000e+01
7.000000000000000000e+00 9.600000000000000000e+01
7.000000000000000000e+00 5.700000000000000000e+01
7.000000000000000000e+00 1.210000000000000000e+02
7.000000000000000000e+00 2.240000000000000000e+02
7.000000000000000000e+00 3.000000000000000000e+01
7.000000000000000000e+00 5.800000000000000000e+01
7.000000000000000000e+00 5.200000000000000000e+01
7.000000000000000000e+00 3.600000000000000000e+01
7.000000000000000000e+00 8.000000000000000000e+01
7.000000000000000000e+00 6.200000000000000000e+01
7.000000000000000000e+00 7.800000000000000000e+01
7.000000000000000000e+00 1.280000000000000000e+02
7.000000000000000000e+00 3.100000000000000000e+01
7.000000000000000000e+00 7.320000000000000000e+02
7.000000000000000000e+00 1.100000000000000000e+01
7.000000000000000000e+00 6.500000000000000000e+01
7.000000000000000000e+00 7.300000000000000000e+01
7.000000000000000000e+00 5.100000000000000000e+01
7.000000000000000000e+00 2.600000000000000000e+01
7.000000000000000000e+00 1.220000000000000000e+02
7.000000000000000000e+00 1.200000000000000000e+02
7.000000000000000000e+00 9.000000000000000000e+01
7.000000000000000000e+00 1.770000000000000000e+02
7.000000000000000000e+00 1.900000000000000000e+01
7.000000000000000000e+00 5.800000000000000000e+01
7.000000000000000000e+00 3.000000000000000000e+01
7.000000000000000000e+00 8.000000000000000000e+01
7.000000000000000000e+00 3.700000000000000000e+01
7.000000000000000000e+00 6.700000000000000000e+01
7.000000000000000000e+00 8.200000000000000000e+01
7.000000000000000000e+00 1.670000000000000000e+02
7.000000000000000000e+00 1.430000000000000000e+02
7.000000000000000000e+00 7.100000000000000000e+01
7.000000000000000000e+00 1.080000000000000000e+02
7.000000000000000000e+00 6.000000000000000000e+01
7.000000000000000000e+00 4.700000000000000000e+01
7.000000000000000000e+00 8.300000000000000000e+01
7.000000000000000000e+00 3.900000000000000000e+01
7.000000000000000000e+00 1.240000000000000000e+02
7.000000000000000000e+00 8.900000000000000000e+01
7.000000000000000000e+00 2.760000000000000000e+02
7.000000000000000000e+00 7.900000000000000000e+01
7.000000000000000000e+00 2.700000000000000000e+01
7.000000000000000000e+00 8.400000000000000000e+01
7.000000000000000000e+00 1.300000000000000000e+02
7.000000000000000000e+00 3.700000000000000000e+01
7.000000000000000000e+00 1.100000000000000000e+02
7.000000000000000000e+00 9.100000000000000000e+01
7.000000000000000000e+00 7.500000000000000000e+01
7.000000000000000000e+00 5.070000000000000000e+02
7.000000000000000000e+00 9.500000000000000000e+01
7.000000000000000000e+00 9.900000000000000000e+01
7.000000000000000000e+00 2.400000000000000000e+01
7.000000000000000000e+00 3.170000000000000000e+02
7.000000000000000000e+00 2.100000000000000000e+01
7.000000000000000000e+00 3.300000000000000000e+01
7.000000000000000000e+00 9.800000000000000000e+01
7.000000000000000000e+00 2.540000000000000000e+02
7.000000000000000000e+00 1.880000000000000000e+02
7.000000000000000000e+00 1.650000000000000000e+02
7.000000000000000000e+00 8.100000000000000000e+01
7.000000000000000000e+00 8.400000000000000000e+01
7.000000000000000000e+00 1.350000000000000000e+02
7.000000000000000000e+00 6.600000000000000000e+01
7.000000000000000000e+00 6.000000000000000000e+01
7.000000000000000000e+00 2.200000000000000000e+01
7.000000000000000000e+00 7.300000000000000000e+01
7.000000000000000000e+00 8.000000000000000000e+01
7.000000000000000000e+00 1.750000000000000000e+02
7.000000000000000000e+00 2.900000000000000000e+01
7.000000000000000000e+00 3.600000000000000000e+01
7.000000000000000000e+00 5.700000000000000000e+01
7.000000000000000000e+00 3.290000000000000000e+02
7.000000000000000000e+00 5.100000000000000000e+01
7.000000000000000000e+00 3.700000000000000000e+01
7.000000000000000000e+00 1.920000000000000000e+02
7.000000000000000000e+00 6.800000000000000000e+01
7.000000000000000000e+00 7.800000000000000000e+01
7.000000000000000000e+00 7.700000000000000000e+01
7.000000000000000000e+00 1.490000000000000000e+02
7.000000000000000000e+00 2.120000000000000000e+02
7.000000000000000000e+00 1.400000000000000000e+02
7.000000000000000000e+00 1.430000000000000000e+02
9.000000000000000000e+00 1.040000000000000000e+02
9.000000000000000000e+00 1.120000000000000000e+02
9.000000000000000000e+00 1.550000000000000000e+02
9.000000000000000000e+00 1.600000000000000000e+02
9.000000000000000000e+00 2.120000000000000000e+02
9.000000000000000000e+00 4.500000000000000000e+01
9.000000000000000000e+00 9.400000000000000000e+01
9.000000000000000000e+00 6.600000000000000000e+01
9.000000000000000000e+00 9.800000000000000000e+01
9.000000000000000000e+00 6.600000000000000000e+01
9.000000000000000000e+00 6.700000000000000000e+01
9.000000000000000000e+00 6.300000000000000000e+01
9.000000000000000000e+00 8.300000000000000000e+01
9.000000000000000000e+00 1.660000000000000000e+02
9.000000000000000000e+00 5.300000000000000000e+01
9.000000000000000000e+00 3.030000000000000000e+02
9.000000000000000000e+00 1.140000000000000000e+02
9.000000000000000000e+00 1.620000000000000000e+02
9.000000000000000000e+00 2.160000000000000000e+02
9.000000000000000000e+00 1.340000000000000000e+02
9.000000000000000000e+00 2.380000000000000000e+02
9.000000000000000000e+00 3.600000000000000000e+01
9.000000000000000000e+00 8.200000000000000000e+01
9.000000000000000000e+00 6.000000000000000000e+01
9.000000000000000000e+00 9.900000000000000000e+01
9.000000000000000000e+00 1.640000000000000000e+02
9.000000000000000000e+00 1.070000000000000000e+02
9.000000000000000000e+00 8.800000000000000000e+01
9.000000000000000000e+00 9.200000000000000000e+01
9.000000000000000000e+00 9.200000000000000000e+01
9.000000000000000000e+00 8.000000000000000000e+01
9.000000000000000000e+00 2.650000000000000000e+02
9.000000000000000000e+00 4.800000000000000000e+01
9.000000000000000000e+00 6.600000000000000000e+01
9.000000000000000000e+00 5.300000000000000000e+01
9.000000000000000000e+00 6.100000000000000000e+01
9.000000000000000000e+00 9.600000000000000000e+01
9.000000000000000000e+00 1.750000000000000000e+02
9.000000000000000000e+00 1.570000000000000000e+02
9.000000000000000000e+00 1.660000000000000000e+02
9.000000000000000000e+00 1.630000000000000000e+02
9.000000000000000000e+00 1.470000000000000000e+02
9.000000000000000000e+00 4.040000000000000000e+02
9.000000000000000000e+00 6.810000000000000000e+02
9.000000000000000000e+00 3.160000000000000000e+02
9.000000000000000000e+00 1.080000000000000000e+02
9.000000000000000000e+00 2.260000000000000000e+02
9.000000000000000000e+00 2.090000000000000000e+02
9.000000000000000000e+00 9.200000000000000000e+01
9.000000000000000000e+00 1.190000000000000000e+02
9.000000000000000000e+00 9.600000000000000000e+01
9.000000000000000000e+00 5.200000000000000000e+01
9.000000000000000000e+00 1.680000000000000000e+02
9.000000000000000000e+00 7.700000000000000000e+01
9.000000000000000000e+00 5.300000000000000000e+01
9.000000000000000000e+00 1.560000000000000000e+02
9.000000000000000000e+00 3.700000000000000000e+01
9.000000000000000000e+00 9.200000000000000000e+01
9.000000000000000000e+00 6.800000000000000000e+01
9.000000000000000000e+00 2.500000000000000000e+01
9.000000000000000000e+00 9.100000000000000000e+01
9.000000000000000000e+00 2.300000000000000000e+02
9.000000000000000000e+00 3.000000000000000000e+01
9.000000000000000000e+00 1.900000000000000000e+02
9.000000000000000000e+00 2.100000000000000000e+02
9.000000000000000000e+00 1.680000000000000000e+02
9.000000000000000000e+00 2.360000000000000000e+02
9.000000000000000000e+00 1.620000000000000000e+02
9.000000000000000000e+00 8.600000000000000000e+01
9.000000000000000000e+00 1.230000000000000000e+02
9.000000000000000000e+00 1.250000000000000000e+02
9.000000000000000000e+00 2.140000000000000000e+02
9.000000000000000000e+00 5.100000000000000000e+01
9.000000000000000000e+00 8.800000000000000000e+01
9.000000000000000000e+00 2.510000000000000000e+02
9.000000000000000000e+00 8.200000000000000000e+01
9.000000000000000000e+00 4.300000000000000000e+01
9.000000000000000000e+00 4.400000000000000000e+01
9.000000000000000000e+00 1.270000000000000000e+02
9.000000000000000000e+00 2.860000000000000000e+02
9.000000000000000000e+00 1.130000000000000000e+02
9.000000000000000000e+00 4.610000000000000000e+02
9.000000000000000000e+00 1.700000000000000000e+02
9.000000000000000000e+00 2.050000000000000000e+02
9.000000000000000000e+00 3.570000000000000000e+02
9.000000000000000000e+00 1.960000000000000000e+02
9.000000000000000000e+00 7.900000000000000000e+01
9.000000000000000000e+00 1.760000000000000000e+02
9.000000000000000000e+00 4.820000000000000000e+02
9.000000000000000000e+00 9.000000000000000000e+01
9.000000000000000000e+00 5.900000000000000000e+01
9.000000000000000000e+00 1.580000000000000000e+02
9.000000000000000000e+00 2.070000000000000000e+02
9.000000000000000000e+00 2.600000000000000000e+01
9.000000000000000000e+00 9.000000000000000000e+01
9.000000000000000000e+00 2.350000000000000000e+02
9.000000000000000000e+00 6.500000000000000000e+01
9.000000000000000000e+00 7.700000000000000000e+01
9.000000000000000000e+00 7.200000000000000000e+01
9.000000000000000000e+00 2.890000000000000000e+02
1.100000000000000000e+01 1.890000000000000000e+02
1.100000000000000000e+01 3.140000000000000000e+02
1.100000000000000000e+01 1.730000000000000000e+02
1.100000000000000000e+01 1.230000000000000000e+02
1.100000000000000000e+01 3.070000000000000000e+02
1.100000000000000000e+01 3.780000000000000000e+02
1.100000000000000000e+01 6.000000000000000000e+01
1.100000000000000000e+01 5.000000000000000000e+01
1.100000000000000000e+01 1.512000000000000000e+03
1.100000000000000000e+01 6.000000000000000000e+01
1.100000000000000000e+01 5.450000000000000000e+02
1.100000000000000000e+01 1.350000000000000000e+02
1.100000000000000000e+01 1.000000000000000000e+02
1.100000000000000000e+01 1.330000000000000000e+02
1.100000000000000000e+01 1.980000000000000000e+02
1.100000000000000000e+01 7.800000000000000000e+01
1.100000000000000000e+01 8.400000000000000000e+01
1.100000000000000000e+01 2.120000000000000000e+02
1.100000000000000000e+01 5.300000000000000000e+01
1.100000000000000000e+01 7.000000000000000000e+01
1.100000000000000000e+01 2.170000000000000000e+02
1.100000000000000000e+01 1.820000000000000000e+02
1.100000000000000000e+01 3.140000000000000000e+02
1.100000000000000000e+01 1.810000000000000000e+02
1.100000000000000000e+01 5.300000000000000000e+01
1.100000000000000000e+01 1.230000000000000000e+02
1.100000000000000000e+01 4.240000000000000000e+02
1.100000000000000000e+01 4.190000000000000000e+02
1.100000000000000000e+01 1.970000000000000000e+02
1.100000000000000000e+01 9.200000000000000000e+01
1.100000000000000000e+01 1.360000000000000000e+02
1.100000000000000000e+01 9.500000000000000000e+01
1.100000000000000000e+01 2.510000000000000000e+02
1.100000000000000000e+01 1.500000000000000000e+02
1.100000000000000000e+01 1.440000000000000000e+02
1.100000000000000000e+01 1.260000000000000000e+02
1.100000000000000000e+01 2.090000000000000000e+02
1.100000000000000000e+01 4.210000000000000000e+02
1.100000000000000000e+01 1.600000000000000000e+02
1.100000000000000000e+01 9.900000000000000000e+01
1.100000000000000000e+01 2.030000000000000000e+02
1.100000000000000000e+01 2.380000000000000000e+02
1.100000000000000000e+01 4.420000000000000000e+02
1.100000000000000000e+01 4.065000000000000000e+03
1.100000000000000000e+01 4.260000000000000000e+02
1.100000000000000000e+01 1.920000000000000000e+02
1.100000000000000000e+01 1.350000000000000000e+02
1.100000000000000000e+01 8.200000000000000000e+01
1.100000000000000000e+01 7.800000000000000000e+01
1.100000000000000000e+01 1.210000000000000000e+02
1.100000000000000000e+01 3.440000000000000000e+02
1.100000000000000000e+01 2.420000000000000000e+02
1.100000000000000000e+01 7.800000000000000000e+01
1.100000000000000000e+01 2.150000000000000000e+02
1.100000000000000000e+01 2.060000000000000000e+02
1.100000000000000000e+01 2.280000000000000000e+02
1.100000000000000000e+01 7.560000000000000000e+02
1.100000000000000000e+01 1.820000000000000000e+02
1.100000000000000000e+01 3.480000000000000000e+02
1.100000000000000000e+01 5.660000000000000000e+02
1.100000000000000000e+01 1.600000000000000000e+02
1.100000000000000000e+01 1.900000000000000000e+02
1.100000000000000000e+01 3.640000000000000000e+02
1.100000000000000000e+01 2.060000000000000000e+02
1.100000000000000000e+01 1.530000000000000000e+02
1.100000000000000000e+01 1.720000000000000000e+02
1.100000000000000000e+01 1.450000000000000000e+02
1.100000000000000000e+01 1.070000000000000000e+02
1.100000000000000000e+01 1.572000000000000000e+03
1.100000000000000000e+01 1.490000000000000000e+02
1.100000000000000000e+01 1.550000000000000000e+02
1.100000000000000000e+01 2.910000000000000000e+02
1.100000000000000000e+01 1.860000000000000000e+02
1.100000000000000000e+01 5.810000000000000000e+02
1.100000000000000000e+01 1.690000000000000000e+02
1.100000000000000000e+01 2.380000000000000000e+02
1.100000000000000000e+01 4.900000000000000000e+01
1.100000000000000000e+01 1.400000000000000000e+02
1.100000000000000000e+01 4.540000000000000000e+02
1.100000000000000000e+01 4.710000000000000000e+02
1.100000000000000000e+01 9.300000000000000000e+01
1.100000000000000000e+01 2.610000000000000000e+02
1.100000000000000000e+01 7.200000000000000000e+01
1.100000000000000000e+01 2.730000000000000000e+02
1.100000000000000000e+01 1.640000000000000000e+02
1.100000000000000000e+01 2.600000000000000000e+02
1.100000000000000000e+01 7.200000000000000000e+01
1.100000000000000000e+01 8.200000000000000000e+01
1.100000000000000000e+01 1.960000000000000000e+02
1.100000000000000000e+01 8.100000000000000000e+01
1.100000000000000000e+01 2.750000000000000000e+02
1.100000000000000000e+01 1.020000000000000000e+02
1.100000000000000000e+01 9.800000000000000000e+01
1.100000000000000000e+01 1.020000000000000000e+02
1.100000000000000000e+01 1.520000000000000000e+02
1.100000000000000000e+01 1.860000000000000000e+02
1.100000000000000000e+01 1.670000000000000000e+02
1.100000000000000000e+01 3.650000000000000000e+02
1.100000000000000000e+01 9.800000000000000000e+01
1.300000000000000000e+01 1.550000000000000000e+02
1.300000000000000000e+01 1.800000000000000000e+02
1.300000000000000000e+01 3.380000000000000000e+02
1.300000000000000000e+01 3.170000000000000000e+02
1.300000000000000000e+01 1.980000000000000000e+02
1.300000000000000000e+01 1.720000000000000000e+02
1.300000000000000000e+01 8.200000000000000000e+01
1.300000000000000000e+01 4.900000000000000000e+01
1.300000000000000000e+01 2.790000000000000000e+02
1.300000000000000000e+01 9.800000000000000000e+01
1.300000000000000000e+01 2.860000000000000000e+02
1.300000000000000000e+01 1.720000000000000000e+02
1.300000000000000000e+01 3.070000000000000000e+02
1.300000000000000000e+01 4.470000000000000000e+02
1.300000000000000000e+01 1.870000000000000000e+02
1.300000000000000000e+01 1.120000000000000000e+02
1.300000000000000000e+01 1.200000000000000000e+02
1.300000000000000000e+01 3.720000000000000000e+02
1.300000000000000000e+01 3.490000000000000000e+02
1.300000000000000000e+01 2.130000000000000000e+02
1.300000000000000000e+01 2.560000000000000000e+02
1.300000000000000000e+01 5.070000000000000000e+02
1.300000000000000000e+01 1.761000000000000000e+03
1.300000000000000000e+01 1.540000000000000000e+02
1.300000000000000000e+01 2.960000000000000000e+02
1.300000000000000000e+01 1.930000000000000000e+02
1.300000000000000000e+01 3.100000000000000000e+02
1.300000000000000000e+01 2.080000000000000000e+02
1.300000000000000000e+01 3.870000000000000000e+02
1.300000000000000000e+01 8.300000000000000000e+01
1.300000000000000000e+01 2.900000000000000000e+02
1.300000000000000000e+01 1.270000000000000000e+02
1.300000000000000000e+01 1.008000000000000000e+03
1.300000000000000000e+01 3.370000000000000000e+02
1.300000000000000000e+01 5.490000000000000000e+02
1.300000000000000000e+01 6.600000000000000000e+01
1.300000000000000000e+01 2.710000000000000000e+02
1.300000000000000000e+01 2.170000000000000000e+02
1.300000000000000000e+01 7.800000000000000000e+01
1.300000000000000000e+01 3.750000000000000000e+02
1.300000000000000000e+01 1.306000000000000000e+03
1.300000000000000000e+01 2.890000000000000000e+02
1.300000000000000000e+01 3.010000000000000000e+02
1.300000000000000000e+01 9.300000000000000000e+01
1.300000000000000000e+01 3.040000000000000000e+02
1.300000000000000000e+01 2.340000000000000000e+02
1.300000000000000000e+01 9.700000000000000000e+01
1.300000000000000000e+01 6.400000000000000000e+01
1.300000000000000000e+01 2.910000000000000000e+02
1.300000000000000000e+01 2.520000000000000000e+02
1.300000000000000000e+01 1.640000000000000000e+02
1.300000000000000000e+01 1.410000000000000000e+02
1.300000000000000000e+01 3.070000000000000000e+02
1.300000000000000000e+01 2.860000000000000000e+02
1.300000000000000000e+01 6.080000000000000000e+02
1.300000000000000000e+01 4.520000000000000000e+02
1.300000000000000000e+01 2.382000000000000000e+03
1.300000000000000000e+01 7.500000000000000000e+01
1.300000000000000000e+01 9.600000000000000000e+01
1.300000000000000000e+01 5.050000000000000000e+02
1.300000000000000000e+01 2.270000000000000000e+02
1.300000000000000000e+01 1.320000000000000000e+02
1.300000000000000000e+01 3.830000000000000000e+02
1.300000000000000000e+01 8.750000000000000000e+02
1.300000000000000000e+01 2.750000000000000000e+02
1.300000000000000000e+01 2.550000000000000000e+02
1.300000000000000000e+01 1.490000000000000000e+02
1.300000000000000000e+01 2.720000000000000000e+02
1.300000000000000000e+01 2.100000000000000000e+02
1.300000000000000000e+01 1.690000000000000000e+02
1.300000000000000000e+01 1.440000000000000000e+02
1.300000000000000000e+01 2.340000000000000000e+02
1.300000000000000000e+01 1.780000000000000000e+02
1.300000000000000000e+01 3.350000000000000000e+02
1.300000000000000000e+01 1.682000000000000000e+03
1.300000000000000000e+01 1.710000000000000000e+02
1.300000000000000000e+01 2.160000000000000000e+02
1.300000000000000000e+01 2.420000000000000000e+02
1.300000000000000000e+01 2.580000000000000000e+02
1.300000000000000000e+01 1.170000000000000000e+02
1.300000000000000000e+01 3.000000000000000000e+02
1.300000000000000000e+01 1.930000000000000000e+02
1.300000000000000000e+01 1.750000000000000000e+02
1.300000000000000000e+01 3.070000000000000000e+02
1.300000000000000000e+01 1.530000000000000000e+02
1.300000000000000000e+01 6.500000000000000000e+02
1.300000000000000000e+01 1.500000000000000000e+02
1.300000000000000000e+01 3.440000000000000000e+02
1.300000000000000000e+01 3.870000000000000000e+02
1.300000000000000000e+01 2.030000000000000000e+02
1.300000000000000000e+01 7.200000000000000000e+01
1.300000000000000000e+01 3.840000000000000000e+02
1.300000000000000000e+01 1.020000000000000000e+02
1.300000000000000000e+01 2.210000000000000000e+02
1.300000000000000000e+01 4.070000000000000000e+02
1.300000000000000000e+01 2.680000000000000000e+02
1.300000000000000000e+01 5.290000000000000000e+02
1.300000000000000000e+01 3.860000000000000000e+02
1.300000000000000000e+01 6.000000000000000000e+01
1.500000000000000000e+01 5.360000000000000000e+02
1.500000000000000000e+01 2.851000000000000000e+03
1.500000000000000000e+01 2.851000000000000000e+03
1.500000000000000000e+01 2.100000000000000000e+02
1.500000000000000000e+01 2.810000000000000000e+02
1.500000000000000000e+01 4.650000000000000000e+02
1.500000000000000000e+01 1.910000000000000000e+02
1.500000000000000000e+01 7.270000000000000000e+02
1.500000000000000000e+01 3.020000000000000000e+02
1.500000000000000000e+01 7.790000000000000000e+02
1.500000000000000000e+01 3.730000000000000000e+02
1.500000000000000000e+01 4.160000000000000000e+02
1.500000000000000000e+01 2.950000000000000000e+02
1.500000000000000000e+01 1.360000000000000000e+02
1.500000000000000000e+01 1.920000000000000000e+02
1.500000000000000000e+01 5.970000000000000000e+02
1.500000000000000000e+01 2.870000000000000000e+02
1.500000000000000000e+01 1.572000000000000000e+03
1.500000000000000000e+01 1.339000000000000000e+03
1.500000000000000000e+01 7.820000000000000000e+02
1.500000000000000000e+01 1.793000000000000000e+03
1.500000000000000000e+01 1.760000000000000000e+02
1.500000000000000000e+01 2.550000000000000000e+02
1.500000000000000000e+01 3.010000000000000000e+02
1.500000000000000000e+01 2.920000000000000000e+02
1.500000000000000000e+01 2.480000000000000000e+02
1.500000000000000000e+01 3.150000000000000000e+02
1.500000000000000000e+01 8.000000000000000000e+01
1.500000000000000000e+01 2.460000000000000000e+02
1.500000000000000000e+01 1.720000000000000000e+02
1.500000000000000000e+01 1.060000000000000000e+02
1.500000000000000000e+01 1.390000000000000000e+02
1.500000000000000000e+01 1.310000000000000000e+02
1.500000000000000000e+01 9.900000000000000000e+01
1.500000000000000000e+01 2.520000000000000000e+02
1.500000000000000000e+01 2.180000000000000000e+02
1.500000000000000000e+01 3.600000000000000000e+02
1.500000000000000000e+01 2.920000000000000000e+02
1.500000000000000000e+01 1.970000000000000000e+02
1.500000000000000000e+01 5.670000000000000000e+02
1.500000000000000000e+01 2.390000000000000000e+02
1.500000000000000000e+01 2.791000000000000000e+03
1.500000000000000000e+01 4.043000000000000000e+03
1.500000000000000000e+01 5.600000000000000000e+01
1.500000000000000000e+01 2.180000000000000000e+02
1.500000000000000000e+01 1.650000000000000000e+02
1.500000000000000000e+01 1.410000000000000000e+02
1.500000000000000000e+01 3.860000000000000000e+02
1.500000000000000000e+01 6.200000000000000000e+02
1.500000000000000000e+01 4.760000000000000000e+02
1.500000000000000000e+01 4.830000000000000000e+02
1.500000000000000000e+01 1.970000000000000000e+02
1.500000000000000000e+01 1.770000000000000000e+02
1.500000000000000000e+01 8.380000000000000000e+02
1.500000000000000000e+01 2.160000000000000000e+02
1.500000000000000000e+01 7.490000000000000000e+02
1.500000000000000000e+01 1.760000000000000000e+02
1.500000000000000000e+01 4.880000000000000000e+02
1.500000000000000000e+01 2.730000000000000000e+02
1.500000000000000000e+01 2.710000000000000000e+02
1.500000000000000000e+01 2.830000000000000000e+02
1.500000000000000000e+01 8.100000000000000000e+01
1.500000000000000000e+01 2.580000000000000000e+02
1.500000000000000000e+01 2.620000000000000000e+02
1.500000000000000000e+01 2.640000000000000000e+02
1.500000000000000000e+01 2.260000000000000000e+02
1.500000000000000000e+01 1.940000000000000000e+02
1.500000000000000000e+01 7.700000000000000000e+02
1.500000000000000000e+01 3.800000000000000000e+02
1.500000000000000000e+01 5.940000000000000000e+02
1.500000000000000000e+01 5.360000000000000000e+02
1.500000000000000000e+01 4.820000000000000000e+02
1.500000000000000000e+01 5.170000000000000000e+02
1.500000000000000000e+01 5.340000000000000000e+02
1.500000000000000000e+01 2.090000000000000000e+02
1.500000000000000000e+01 4.270000000000000000e+02
1.500000000000000000e+01 4.540000000000000000e+02
1.500000000000000000e+01 4.110000000000000000e+02
1.500000000000000000e+01 2.830000000000000000e+02
1.500000000000000000e+01 3.110000000000000000e+02
1.500000000000000000e+01 2.740000000000000000e+02
1.500000000000000000e+01 2.220000000000000000e+02
1.500000000000000000e+01 3.310000000000000000e+02
1.500000000000000000e+01 5.210000000000000000e+02
1.500000000000000000e+01 1.080000000000000000e+02
1.500000000000000000e+01 4.750000000000000000e+02
1.500000000000000000e+01 4.910000000000000000e+02
1.500000000000000000e+01 2.610000000000000000e+02
1.500000000000000000e+01 1.450000000000000000e+02
1.500000000000000000e+01 3.200000000000000000e+02
1.500000000000000000e+01 3.150000000000000000e+02
1.500000000000000000e+01 3.180000000000000000e+02
1.500000000000000000e+01 1.260000000000000000e+02
1.500000000000000000e+01 6.960000000000000000e+02
1.500000000000000000e+01 1.550000000000000000e+02
1.500000000000000000e+01 7.340000000000000000e+02
1.500000000000000000e+01 2.310000000000000000e+02
1.500000000000000000e+01 4.310000000000000000e+02
1.700000000000000000e+01 2.330000000000000000e+02
1.700000000000000000e+01 7.130000000000000000e+02
1.700000000000000000e+01 4.080000000000000000e+02
1.700000000000000000e+01 4.800000000000000000e+02
1.700000000000000000e+01 2.670000000000000000e+02
1.700000000000000000e+01 3.500000000000000000e+02
1.700000000000000000e+01 3.460000000000000000e+02
1.700000000000000000e+01 3.420000000000000000e+02
1.700000000000000000e+01 4.340000000000000000e+02
1.700000000000000000e+01 6.290000000000000000e+02
1.700000000000000000e+01 2.940000000000000000e+02
1.700000000000000000e+01 3.500000000000000000e+02
1.700000000000000000e+01 3.050000000000000000e+02
1.700000000000000000e+01 5.070000000000000000e+02
1.700000000000000000e+01 1.170000000000000000e+03
1.700000000000000000e+01 5.250000000000000000e+02
1.700000000000000000e+01 2.350000000000000000e+02
1.700000000000000000e+01 4.790000000000000000e+02
1.700000000000000000e+01 9.890000000000000000e+02
1.700000000000000000e+01 4.320000000000000000e+02
1.700000000000000000e+01 1.930000000000000000e+02
1.700000000000000000e+01 1.120000000000000000e+02
1.700000000000000000e+01 1.210000000000000000e+02
1.700000000000000000e+01 3.590000000000000000e+02
1.700000000000000000e+01 2.250000000000000000e+02
1.700000000000000000e+01 1.780000000000000000e+02
1.700000000000000000e+01 2.920000000000000000e+02
1.700000000000000000e+01 1.500000000000000000e+03
1.700000000000000000e+01 2.470000000000000000e+02
1.700000000000000000e+01 2.610000000000000000e+02
1.700000000000000000e+01 1.435000000000000000e+03
1.700000000000000000e+01 8.000000000000000000e+01
1.700000000000000000e+01 3.646000000000000000e+03
1.700000000000000000e+01 1.330000000000000000e+02
1.700000000000000000e+01 2.310000000000000000e+02
1.700000000000000000e+01 1.385000000000000000e+03
1.700000000000000000e+01 3.000000000000000000e+02
1.700000000000000000e+01 2.710000000000000000e+02
1.700000000000000000e+01 8.980000000000000000e+02
1.700000000000000000e+01 2.023000000000000000e+03
1.700000000000000000e+01 1.660000000000000000e+02
1.700000000000000000e+01 2.930000000000000000e+02
1.700000000000000000e+01 5.340000000000000000e+02
1.700000000000000000e+01 1.252000000000000000e+03
1.700000000000000000e+01 1.970000000000000000e+02
1.700000000000000000e+01 2.370000000000000000e+02
1.700000000000000000e+01 9.410000000000000000e+02
1.700000000000000000e+01 6.810000000000000000e+02
1.700000000000000000e+01 2.320000000000000000e+02
1.700000000000000000e+01 2.610000000000000000e+02
1.700000000000000000e+01 4.230000000000000000e+02
1.700000000000000000e+01 5.710000000000000000e+02
1.700000000000000000e+01 9.700000000000000000e+01
1.700000000000000000e+01 3.980000000000000000e+02
1.700000000000000000e+01 1.360000000000000000e+02
1.700000000000000000e+01 1.198000000000000000e+03
1.700000000000000000e+01 3.420000000000000000e+02
1.700000000000000000e+01 8.010000000000000000e+02
1.700000000000000000e+01 1.850000000000000000e+02
1.700000000000000000e+01 2.500000000000000000e+02
1.700000000000000000e+01 2.150000000000000000e+02
1.700000000000000000e+01 5.980000000000000000e+02
1.700000000000000000e+01 4.980000000000000000e+02
1.700000000000000000e+01 5.030000000000000000e+02
1.700000000000000000e+01 4.870000000000000000e+02
1.700000000000000000e+01 4.390000000000000000e+02
1.700000000000000000e+01 2.310000000000000000e+02
1.700000000000000000e+01 1.746000000000000000e+03
1.700000000000000000e+01 2.500000000000000000e+02
1.700000000000000000e+01 3.610000000000000000e+02
1.700000000000000000e+01 4.030000000000000000e+02
1.700000000000000000e+01 1.890000000000000000e+02
1.700000000000000000e+01 4.890000000000000000e+02
1.700000000000000000e+01 3.320000000000000000e+02
1.700000000000000000e+01 2.770000000000000000e+02
1.700000000000000000e+01 3.100000000000000000e+02
1.700000000000000000e+01 1.850000000000000000e+02
1.700000000000000000e+01 3.120000000000000000e+02
1.700000000000000000e+01 2.440000000000000000e+02
1.700000000000000000e+01 6.060000000000000000e+02
1.700000000000000000e+01 2.050000000000000000e+02
1.700000000000000000e+01 1.880000000000000000e+02
1.700000000000000000e+01 4.420000000000000000e+02
1.700000000000000000e+01 3.270000000000000000e+02
1.700000000000000000e+01 3.660000000000000000e+02
1.700000000000000000e+01 2.330000000000000000e+02
1.700000000000000000e+01 1.068000000000000000e+03
1.700000000000000000e+01 1.750000000000000000e+02
1.700000000000000000e+01 3.514000000000000000e+03
1.700000000000000000e+01 2.040000000000000000e+02
1.700000000000000000e+01 2.940000000000000000e+02
1.700000000000000000e+01 2.090000000000000000e+02
1.700000000000000000e+01 2.095000000000000000e+03
1.900000000000000000e+01 6.020000000000000000e+02
1.900000000000000000e+01 3.120000000000000000e+02
1.900000000000000000e+01 7.880000000000000000e+02
1.900000000000000000e+01 3.870000000000000000e+02
1.900000000000000000e+01 4.890000000000000000e+02
1.900000000000000000e+01 4.610000000000000000e+02
1.900000000000000000e+01 6.520000000000000000e+02
1.900000000000000000e+01 4.200000000000000000e+02
1.900000000000000000e+01 4.220000000000000000e+02
1.900000000000000000e+01 4.190000000000000000e+02
1.900000000000000000e+01 4.680000000000000000e+02
1.900000000000000000e+01 9.080000000000000000e+02
1.900000000000000000e+01 4.560000000000000000e+02
1.900000000000000000e+01 3.460000000000000000e+02
1.900000000000000000e+01 6.210000000000000000e+02
1.900000000000000000e+01 4.820000000000000000e+02
1.900000000000000000e+01 2.880000000000000000e+02
1.900000000000000000e+01 4.000000000000000000e+02
1.900000000000000000e+01 3.580000000000000000e+02
1.900000000000000000e+01 5.190000000000000000e+02
1.900000000000000000e+01 2.950000000000000000e+02
1.900000000000000000e+01 1.860000000000000000e+02
1.900000000000000000e+01 1.298000000000000000e+03
1.900000000000000000e+01 1.620000000000000000e+02
1.900000000000000000e+01 2.000000000000000000e+02
1.900000000000000000e+01 5.180000000000000000e+02
1.900000000000000000e+01 3.790000000000000000e+02
1.900000000000000000e+01 7.220000000000000000e+02
1.900000000000000000e+01 2.980000000000000000e+02
1.900000000000000000e+01 3.625000000000000000e+03
1.900000000000000000e+01 2.050000000000000000e+02
1.900000000000000000e+01 2.041000000000000000e+03
1.900000000000000000e+01 5.280000000000000000e+02
1.900000000000000000e+01 1.144000000000000000e+03
1.900000000000000000e+01 2.330000000000000000e+02
1.900000000000000000e+01 1.800000000000000000e+02
1.900000000000000000e+01 1.320000000000000000e+02
1.900000000000000000e+01 5.360000000000000000e+02
1.900000000000000000e+01 3.610000000000000000e+02
1.900000000000000000e+01 1.054000000000000000e+03
1.900000000000000000e+01 3.830000000000000000e+02
1.900000000000000000e+01 4.610000000000000000e+02
1.900000000000000000e+01 5.910000000000000000e+02
1.900000000000000000e+01 7.340000000000000000e+02
1.900000000000000000e+01 2.630000000000000000e+02
1.900000000000000000e+01 4.390000000000000000e+02
1.900000000000000000e+01 5.220000000000000000e+02
1.900000000000000000e+01 1.534000000000000000e+03
1.900000000000000000e+01 4.840000000000000000e+02
1.900000000000000000e+01 1.950000000000000000e+02
1.900000000000000000e+01 2.530000000000000000e+02
1.900000000000000000e+01 4.570000000000000000e+02
1.900000000000000000e+01 3.970000000000000000e+02
1.900000000000000000e+01 7.950000000000000000e+02
1.900000000000000000e+01 3.414000000000000000e+03
1.900000000000000000e+01 3.000000000000000000e+02
1.900000000000000000e+01 5.900000000000000000e+02
1.900000000000000000e+01 2.300000000000000000e+02
1.900000000000000000e+01 5.980000000000000000e+02
1.900000000000000000e+01 3.440000000000000000e+02
1.900000000000000000e+01 5.630000000000000000e+02
1.900000000000000000e+01 2.780000000000000000e+02
1.900000000000000000e+01 2.717000000000000000e+03
1.900000000000000000e+01 1.009000000000000000e+03
1.900000000000000000e+01 1.158000000000000000e+03
1.900000000000000000e+01 6.750000000000000000e+02
1.900000000000000000e+01 2.160000000000000000e+02
1.900000000000000000e+01 4.050000000000000000e+02
1.900000000000000000e+01 7.410000000000000000e+02
1.900000000000000000e+01 2.420000000000000000e+02
1.900000000000000000e+01 2.670000000000000000e+02
1.900000000000000000e+01 5.150000000000000000e+02
1.900000000000000000e+01 6.230000000000000000e+02
1.900000000000000000e+01 5.740000000000000000e+02
1.900000000000000000e+01 4.470000000000000000e+02
1.900000000000000000e+01 4.360000000000000000e+02
1.900000000000000000e+01 4.700000000000000000e+02
1.900000000000000000e+01 9.080000000000000000e+02
1.900000000000000000e+01 2.140000000000000000e+02
1.900000000000000000e+01 5.850000000000000000e+02
1.900000000000000000e+01 3.400000000000000000e+02
1.900000000000000000e+01 4.180000000000000000e+02
1.900000000000000000e+01 9.480000000000000000e+02
1.900000000000000000e+01 4.120000000000000000e+02
1.900000000000000000e+01 6.390000000000000000e+02
1.900000000000000000e+01 2.900000000000000000e+02
1.900000000000000000e+01 3.770000000000000000e+02
1.900000000000000000e+01 1.960000000000000000e+02
1.900000000000000000e+01 3.720000000000000000e+02
1.900000000000000000e+01 6.690000000000000000e+02
1.900000000000000000e+01 5.580000000000000000e+02
1.900000000000000000e+01 1.153000000000000000e+03
1.900000000000000000e+01 7.380000000000000000e+02
2.100000000000000000e+01 5.460000000000000000e+02
2.100000000000000000e+01 7.940000000000000000e+02
2.100000000000000000e+01 5.400000000000000000e+02
2.100000000000000000e+01 3.550000000000000000e+02
2.100000000000000000e+01 1.038000000000000000e+03
2.100000000000000000e+01 7.940000000000000000e+02
2.100000000000000000e+01 1.276000000000000000e+03
2.100000000000000000e+01 1.011000000000000000e+03
2.100000000000000000e+01 1.318000000000000000e+03
2.100000000000000000e+01 2.317000000000000000e+03
2.100000000000000000e+01 6.900000000000000000e+02
2.100000000000000000e+01 5.170000000000000000e+02
2.100000000000000000e+01 8.920000000000000000e+02
2.100000000000000000e+01 1.422000000000000000e+03
2.100000000000000000e+01 1.135000000000000000e+03
2.100000000000000000e+01 3.020000000000000000e+02
2.100000000000000000e+01 1.563000000000000000e+03
2.100000000000000000e+01 4.330000000000000000e+02
2.100000000000000000e+01 7.580000000000000000e+02
2.100000000000000000e+01 4.760000000000000000e+02
2.100000000000000000e+01 6.600000000000000000e+02
2.100000000000000000e+01 3.200000000000000000e+02
2.100000000000000000e+01 1.630000000000000000e+02
2.100000000000000000e+01 5.210000000000000000e+02
2.100000000000000000e+01 5.380000000000000000e+02
2.100000000000000000e+01 3.600000000000000000e+02
2.100000000000000000e+01 2.602000000000000000e+03
2.100000000000000000e+01 1.816000000000000000e+03
2.100000000000000000e+01 2.057000000000000000e+03
2.100000000000000000e+01 3.690000000000000000e+02
2.100000000000000000e+01 2.180000000000000000e+02
2.100000000000000000e+01 2.190000000000000000e+02
2.100000000000000000e+01 8.980000000000000000e+02
2.100000000000000000e+01 2.320000000000000000e+02
2.100000000000000000e+01 2.838000000000000000e+03
2.100000000000000000e+01 1.097000000000000000e+03
2.100000000000000000e+01 3.187000000000000000e+03
2.100000000000000000e+01 9.900000000000000000e+01
2.100000000000000000e+01 2.600000000000000000e+02
2.100000000000000000e+01 3.607000000000000000e+03
2.100000000000000000e+01 2.345000000000000000e+03
2.100000000000000000e+01 8.260000000000000000e+02
2.100000000000000000e+01 7.410000000000000000e+02
2.100000000000000000e+01 3.736000000000000000e+03
2.100000000000000000e+01 2.566000000000000000e+03
2.100000000000000000e+01 3.250000000000000000e+02
2.100000000000000000e+01 2.730000000000000000e+02
2.100000000000000000e+01 3.310000000000000000e+02
2.100000000000000000e+01 2.200000000000000000e+02
2.100000000000000000e+01 2.490000000000000000e+02
2.100000000000000000e+01 1.578000000000000000e+03
2.100000000000000000e+01 3.360000000000000000e+02
2.100000000000000000e+01 9.240000000000000000e+02
2.100000000000000000e+01 5.870000000000000000e+02
2.100000000000000000e+01 2.410000000000000000e+02
2.100000000000000000e+01 4.190000000000000000e+02
2.100000000000000000e+01 5.570000000000000000e+02
2.100000000000000000e+01 1.760000000000000000e+02
2.100000000000000000e+01 2.481000000000000000e+03
2.100000000000000000e+01 1.570000000000000000e+02
2.100000000000000000e+01 7.700000000000000000e+01
2.100000000000000000e+01 1.653000000000000000e+03
2.100000000000000000e+01 8.250000000000000000e+02
2.100000000000000000e+01 4.080000000000000000e+02
2.100000000000000000e+01 1.209000000000000000e+03
2.100000000000000000e+01 2.620000000000000000e+02
2.100000000000000000e+01 4.850000000000000000e+02
2.100000000000000000e+01 2.203000000000000000e+03
2.100000000000000000e+01 1.840000000000000000e+02
2.100000000000000000e+01 5.440000000000000000e+02
2.100000000000000000e+01 2.720000000000000000e+02
2.100000000000000000e+01 4.360000000000000000e+02
2.100000000000000000e+01 1.710000000000000000e+02
2.100000000000000000e+01 1.185000000000000000e+03
2.100000000000000000e+01 1.342000000000000000e+03
2.100000000000000000e+01 4.940000000000000000e+02
2.100000000000000000e+01 6.440000000000000000e+02
2.100000000000000000e+01 1.349000000000000000e+03
2.100000000000000000e+01 4.780000000000000000e+02
2.100000000000000000e+01 3.220000000000000000e+02
2.100000000000000000e+01 4.180000000000000000e+02
2.100000000000000000e+01 7.430000000000000000e+02
2.100000000000000000e+01 1.104000000000000000e+03
2.100000000000000000e+01 2.030000000000000000e+02
2.100000000000000000e+01 9.940000000000000000e+02
2.100000000000000000e+01 2.190000000000000000e+02
2.100000000000000000e+01 1.580000000000000000e+03
2.100000000000000000e+01 2.540000000000000000e+02
2.100000000000000000e+01 3.870000000000000000e+02
2.100000000000000000e+01 5.950000000000000000e+02
2.100000000000000000e+01 1.666000000000000000e+03

